Exact color sums for multi-gluon amplitudes: direct, multiplet and symmetric-group Fourier methods

We compare three approaches for computing color-summed tree-level all-gluon squared matrix elements: evaluation using direct contraction in the trace and adjoint decompositions, orthonormal multiplet bases, and fast Fourier transforms (FFT) based on the irreducible representations of the symmetric group for the trace and adjoint decompositions. The multiplet method reduces the color sum to a sum of absolute squares and utilizes an amplitude recursion labeled by SU(3) representations. The FFT exploits the relative-permutation dependence of color overlaps to replace the direct double sum with smaller independent contractions, using standard color-ordered partial amplitudes. This invokes the symmetric group at the level of gluon labels, and therefore makes maximal use of the permutation symmetry. We compare CPU time and memory use for four through eleven gluons. At eleven gluons, the direct adjoint contraction evaluates a fixed-helicity color-summed matrix element in an estimated 1.7 10${}^3$ s after initialization, compared with 19.8 s for the multiplet recursion and 0.814 s for the FFT adjoint method. The adjoint FFT is fastest from six through eleven gluons, despite its factorial scaling compared with the exponential scaling of the multiplet recursion.

==> data/colour_sum_times.dat <==
# Values transcribed from Paper/results.md.
# Times are seconds.  Direct columns contain measurements only.
# Extension columns join the last measurement to the estimated points;
# estimate columns contain only the extrapolated values.
N trace_direct adjoint_direct multiplet trace_fft adjoint_fft trace_extension adjoint_extension trace_estimate adjoint_estimate
4  7.29e-7 5.43e-7 9.23e-7 9.68e-7 6.45e-7 nan       nan       nan       nan
5  6.23e-6 2.44e-6 6.38e-6 4.41e-6 2.62e-6 nan       nan       nan       nan
6  1.38e-4 1.53e-5 6.23e-5 2.62e-5 1.33e-5 nan       nan       nan       nan
7  6.16e-3 1.96e-4 7.18e-4 1.86e-4 8.32e-5 nan       nan       nan       nan
8  3.81e-1 5.78e-3 8.26e-3 1.62e-3 6.20e-4 nan       nan       nan       nan
9  2.97e1  3.03e-1 1.04e-1 1.55e-2 5.23e-3 2.97e1    nan       nan       nan
10 nan      2.09e1  1.49e0  2.15e-1 5.89e-2 2.4057e3 2.09e1    2.4057e3 nan
11 nan      nan      1.98e1  3.08e0  8.14e-1 2.4057e5 1.6929e3 2.4057e5 1.6929e3

